Evaluating Fuzz Testing

Fuzz testing has enjoyed great success at discovering security critical bugs in real software. Recently, researchers have devoted significant effort to devising new fuzzing techniques, strategies, and algorithms. Such new ideas are primarily evaluated experimentally so an important question is: What experimental setup is needed to produce trustworthy results? We surveyed the recent research literature and assessed the experimental evaluations carried out by 32 fuzzing papers. We found problems in every evaluation we considered. We then performed our own extensive experimental evaluation using an existing fuzzer. Our results showed that the general problems we found in existing experimental evaluations can indeed translate to actual wrong or misleading assessments. We conclude with some guidelines that we hope will help improve experimental evaluations of fuzz testing algorithms, making reported results more robust.

==> crash_bugs_stats/cxxfilt-afl-stats.csv <==
run, bug 1 fixed, bug 2 fixed, bug 3 fixed, not fixed
0, 281, 0, 0, 119
1, 348, 0, 0, 208
2, 291, 0, 0, 260
3, 329, 0, 0, 138
4, 435, 0, 0, 107
5, 367, 0, 0, 201
6, 337, 0, 1, 190
7, 249, 0, 0, 290
8, 614, 0, 0, 206
9, 360, 0, 0, 249
10, 350, 0, 0, 387
11, 233, 0, 0, 242
12, 301, 0, 0, 206
13, 215, 0, 0, 193
14, 292, 0, 0, 80


==> crash_bugs_stats/cxxfilt-aflfast-stats.csv <==
run, bug 1 fixed, bug 2 fixed, bug 3 fixed, not fixed
0, 757, 0, 0, 344
1, 745, 0, 0, 313
2, 952, 0, 0, 531
3, 719, 0, 0, 325
4, 697, 0, 0, 463
5, 667, 0, 0, 391
6, 559, 0, 0, 865
7, 952, 0, 0, 424
8, 484, 0, 0, 943
9, 1199, 0, 0, 545
10, 1022, 0, 0, 514
11, 1014, 0, 0, 547
12, 550, 0, 0, 768
13, 878, 0, 0, 371
14, 687, 0, 0, 564


==> crash_bugs_stats/new/cxxfilt-afl.csv <==
run,null-check fixed,int-long fixed,not fixed
24,0,577,265
25,0,408,150
26,0,328,237
27,0,262,269
20,0,283,316
21,0,338,171
22,0,215,211
23,0,241,184
28,0,248,160
29,0,355,218
1,0,341,214
0,0,280,118
3,0,326,136
2,0,242,303
5,0,364,197
4,0,409,131
7,0,239,295
6,0,320,205
9,0,339,266
8,0,607,205
11,0,229,239
10,0,338,393
13,0,210,194
12,0,294,210
15,0,304,389
14,0,292,75
17,0,354,212
16,0,217,118
19,0,251,126
18,0,356,262


==> crash_bugs_stats/new/cxxfilt-aflfast.csv <==
run,null-check fixed,int-long fixed,not fixed
24,0,549,737
25,0,575,916
26,0,414,905
27,0,845,464
20,0,946,584
21,0,688,528
22,0,359,626
23,0,817,681
28,0,853,446
29,0,684,906
1,0,725,323
0,0,727,364
3,0,713,321
2,0,875,607
5,0,635,419
4,0,692,463
7,0,864,511
6,0,471,953
9,0,808,916
8,0,473,954
11,0,911,648
10,0,829,705
13,0,863,380
12,0,496,819
15,0,983,560
14,0,679,567
17,0,746,845
16,0,1017,471
19,0,765,680
18,0,552,955


==> crash_bugs_stats/new/nm-afl.csv <==
run, null-check fixed, int-long fixed, not fixed
0, 26, 201, 614
1, 3, 111, 489
2, 17, 81, 233
3, 7, 92, 363
4, 41, 96, 391
5, 47, 94, 331
6, 24, 402, 645
7, 0, 67, 258
8, 0, 99, 482
9, 6, 22, 48
10, 0, 156, 364
11, 13, 343, 738
12, 25, 109, 460
13, 0, 303, 448
14, 26, 308, 612
15, 16, 516, 704
16, 16, 409, 882
17, 2, 170, 381
18, 24, 250, 417
19, 0, 70, 341
20, 11, 196, 344
21, 0, 145, 389
22, 30, 200, 406
23, 16, 193, 447
24, 11, 536, 781
25, 35, 402, 519
26, 30, 737, 1179
27, 0, 95, 208
28, 14, 134, 566
29, 17, 288, 498
30, 17, 148, 568
31, 1, 172, 662
32, 3, 766, 289
33, 5, 326, 340
34, 2, 100, 142
35, 7, 615, 407
36, 14, 104, 291
37, 8, 101, 271
38, 3, 1, 6
39, 2, 191, 129


==> crash_bugs_stats/new/nm-aflfast.csv <==
run, null-check fixed, int-long fixed, not fixed
0, 13, 377, 1175
1, 9, 634, 1379
2, 33, 194, 1384
3, 66, 352, 1228
4, 71, 204, 1360
5, 105, 333, 950
6, 32, 160, 1371
7, 53, 238, 1239
8, 27, 267, 1215
9, 11, 284, 1317
10, 48, 414, 1136
11, 5, 577, 896
12, 30, 301, 1313
13, 30, 209, 1446
14, 30, 264, 1513
15, 54, 363, 1255
16, 26, 296, 1315
17, 44, 275, 1186
18, 25, 305, 1124
19, 32, 334, 1161
20, 63, 309, 1169
21, 64, 304, 1464
22, 14, 422, 1648
23, 5, 672, 1433
24, 7, 768, 1189
25, 15, 380, 858
26, 28, 321, 1360
27, 66, 678, 1238
28, 75, 552, 1174
29, 10, 245, 1223
30, 56, 523, 1046
31, 2, 168, 1133
32, 21, 361, 702
33, 4, 277, 997
34, 2, 742, 480
35, 21, 240, 568
36, 9, 322, 946
37, 3, 170, 1289
38, 1, 160, 1412
39, 8, 496, 679


==> crash_bugs_stats/nm-afl-stats.csv <==
run, bug 1 fixed, bug 2 fixed, bug 3 fixed, not fixed
0, 227, 0, 0, 384
1, 114, 0, 0, 375
2, 98, 0, 0, 135
3, 99, 0, 0, 264
4, 137, 0, 0, 254
5, 141, 0, 0, 190
6, 426, 0, 0, 219
7, 67, 0, 0, 191
8, 99, 0, 0, 383
9, 28, 0, 0, 20
10, 156, 0, 0, 208
11, 356, 0, 0, 382
12, 134, 0, 0, 326
13, 303, 0, 0, 145
14, 334, 0, 0, 278
15, 532, 0, 0, 172
16, 425, 0, 0, 457
17, 172, 0, 0, 209
18, 274, 0, 0, 143
19, 70, 0, 0, 271
20, 207, 0, 0, 137
21, 145, 0, 0, 244
22, 230, 0, 0, 176
23, 209, 0, 0, 238
24, 547, 0, 0, 234
25, 437, 0, 0, 82
26, 767, 0, 0, 412
27, 95, 0, 0, 113
28, 148, 0, 0, 418
29, 305, 0, 0, 193
30, 165, 0, 0, 403
31, 203, 0, 0, 658
32, 821, 0, 0, 289
33, 345, 0, 0, 340
34, 102, 0, 0, 142
35, 650, 0, 0, 407
36, 122, 0, 0, 291
37, 110, 0, 0, 271
38, 4, 0, 0, 6
39, 194, 0, 0, 129


==> crash_bugs_stats/nm-aflfast-stats.csv <==
run, bug 1 fixed, bug 2 fixed, bug 3 fixed, not fixed
0, 390, 0, 0, 785
1, 643, 0, 0, 736
2, 227, 0, 0, 1157
3, 418, 0, 0, 810
4, 275, 0, 0, 1085
5, 438, 0, 0, 512
6, 192, 0, 0, 1179
7, 291, 0, 0, 948
8, 294, 0, 0, 921
9, 295, 0, 0, 1022
10, 462, 0, 0, 674
11, 582, 0, 0, 314
12, 331, 0, 0, 982
13, 239, 0, 0, 1207
14, 294, 0, 0, 1219
15, 417, 0, 0, 838
16, 322, 0, 0, 993
17, 319, 0, 0, 867
18, 330, 0, 0, 794
19, 366, 0, 0, 795
20, 372, 0, 0, 797
21, 368, 0, 0, 1096
22, 436, 0, 0, 1212
23, 677, 0, 0, 756
24, 775, 0, 0, 414
25, 395, 0, 0, 463
26, 349, 0, 0, 1011
27, 744, 0, 0, 494
28, 627, 0, 0, 547
29, 255, 0, 0, 968
30, 579, 0, 0, 467
31, 190, 0, 0, 1126
32, 437, 0, 0, 690
33, 328, 0, 0, 990
34, 769, 0, 0, 461
35, 270, 0, 0, 564
36, 360, 0, 0, 943
37, 202, 0, 0, 1279
38, 174, 0, 0, 1405
39, 522, 0, 0, 671


==> paper/dictionary.txt <==
personal_ws-1.1 en 103 
CFG
CGC
AFLFast's
demangle
SDF
keywordstyle
basicstyle
subprocess
Shiyi
coreutils
isDone
printacmref
kAFL
al
commentstyle
DIFUZE
de
FFmpeg
Radamsa
cp
FairFuzz
initSeedCorpus
triaging
Chizpurfle
et
Greybox
CPUs
morecomment
kB
Steelix
llll
isInteresting
SMT
angr
uniq
md
SlowFuzz
MiB
triaged
Zzuf
printfolios
VDF
nm
AFLGo
SYMFUZZ
formedness
AFL's
binutils
DaCapo
discoverable
fuzzer
FuzzSim
AFLFast
Chizpurfle's
stringstyle
printccs
COVERSET
emX
AFLDumb
VUzzer
Arcuri
tmin
exploitability
cxxfilt
valgrind
gif
SeededFuzz
NEZHA
iteratively
Orthrus
bugfixes
audiogen
ACM
Skyfire
libfuzzer
DARPA's
AFL
afl
argc
eval
objdump
QuickFuzz
data's
ASAN
hme
videogen
MEDS
Cyber
argv
mutator
png
Briand
MutaGen
Github
fuzzer's
fuzzers
bugfix
RGB
overcounting
mutators
CCS
ing
pre

